Tsallis-INF: An Optimal Algorithm for Stochastic and Adversarial Bandits

We derive an algorithm that achieves the optimal (within constants) pseudo-regret in both adversarial and stochastic multi-armed bandits without prior knowledge of the regime and time horizon. The algorithm is based on online mirror descent (OMD) with Tsallis entropy regularization with power $\alpha=1/2$ and reduced-variance loss estimators. More generally, we define an adversarial regime with a self-bounding constraint, which includes stochastic regime, stochastically constrained adversarial regime (Wei and Luo), and stochastic regime with adversarial corruptions (Lykouris et al.) as special cases, and show that the algorithm achieves logarithmic regret guarantee in this regime and all of its special cases simultaneously with the adversarial regret guarantee.} The algorithm also achieves adversarial and stochastic optimality in the utility-based dueling bandit setting. We provide empirical evaluation of the algorithm demonstrating that it significantly outperforms UCB1 and EXP3 in stochastic environments. We also provide examples of adversarial environments, where UCB1 and Thompson Sampling exhibit almost linear regret, whereas our algorithm suffers only logarithmic regret. To the best of our knowledge, this is the first example demonstrating vulnerability of Thompson Sampling in adversarial environments. Last, but not least, we present a general stochastic analysis and a general adversarial analysis of OMD algorithms with Tsallis entropy regularization for $\alpha\in[0,1]$ and explain the reason why $\alpha=1/2$ works best.

==> reviews/JMLR-19-753-1-review2.txt <==
This paper studies the multi-armed bandit problem under both the stochastic and the adversarial setting. Under the stochastic setting, the rewards of each arm are sampled in an iid fashion. While in the adversarial case the rewards of each arm are arbitrary sequences. Until recently these two settings were tackled separately leading to two families of algorithms that would each target one of the two settings and, in both cases, the optimal rates of the cumulative regret have been characterized and reached. Recently, researchers have tried to design a single algorithm that would be able to simultaneously guarantee optimal regrets in both the stochastic and the adversarial setting while being unaware apriori of the nature data generating process. 
The current submitted paper settles the question for the minimization of the cumulative pseudo regret by refining the analysis of an existing algorithm called Tsallis-INF. This is the first algorithm to provably obtain optimal pseudo regret rates in both the stochastic and adversarial cases. The algorithm belongs to the family of online mirror descent with a choice of a Tsallis entropy regularizer (with a power of 1/2).
The work of the authors builds on the work of Abernethy et al (2015) and Agarwal et al (2017) but proposes new important ideas in the analysis. One of them is the use of a self bounding property in Equation (2) as well as refined upper bounds of the stability and the penalty terms of the proof.
The authors also illustrate the empirical performance of the algorithm. Compared to the classic stochastic algorithms and the previous ‘Best of both world’ algorithms, Tsallis perform very well. It is consistently second behind Thompson sampling (TS) in the stochastic setting. In the proposed adversarial experiment it performs way better than all other algorithms in a case where TS suffers almost linear regret!

To summarize, this paper proposes a simple and graceful solution to a very important online learning problem. Obtaining algorithms that perform well under ‘easy data’ and are robust to arbitrary sequences of reward is a problem of high interest for a lot of practical applications where the bandit framework has been proved useful. The authors give new original ideas in their proof and the proofs are still relatively simple. The experimental results are also very convincing on the importance of the proposed algorithm.

Questions and Comments:
-As the algorithm is of high practical importance it could be nicer to make it clearer (for a non-expert reader) how to implement the algorithm. The explanation on implementation details, at the moment, coming in section 8.2. I think this implementation detail should be put in Section 3 to make it immediately understandable to any reader how to implement the algorithm and not be too scared by the general formulation of the regularizers.
- Would this algorithm also match the lower bound given by Auer and Chiang for the high probability setting and the adaptive adversaries?
- Does the Tsallis-INF algorithm need to know the range of the losses? In the current version, the losses are in [0,1]. If the rewards were in [0,b], would Tsallis need to know explicitly the parameter $b$?
-I really appreciated the section 4.3 on the intuition behind the choice of the regularizer.
- Is the Corollary 10 applicable to any BOB algorithms (not only Tsallis) that would be sparring but where the regret in corollary 10 would be replaced by their associated rates (that would be suboptimal compared to Tsallis)?

Minors:
-In Lemma 16 (first line of the statement): is the $l$ supposed to be a $l_i$?
- In the Proof of Lemma 11, the equation label (11) seems to be misplaced, shouldn’t it be one line lower?
- Proof of Theorem 2: when introducing the self bounding property at the bottom of page 17, maybe it would be more clear to add the positive new term (Reg- \sum\sum + C) multiplied by 1/2 so that it doesn’t look like the Reg_T are canceling on both sides.
-It was unclear to me why the first line of the Part1 of the proof of Lemma 12 was true.


==> reviews/JMLR-19-753-1-review3.txt <==
Review for Tsallis-INF: An Optimal Algorithm for Stochastic and Adversarial Bandits
Julian Zimmert and Yevgeny Seldin 
====================================================================================

This paper studies the multi-armed bandits (MAB) problem in online learning. It
shows that an algorithm based on online mirror descent, using the Tsallis entropy
regularizer (with parameter 1/2), simultaneously has small regret in both the
adversarial and stochastic settings. Moreover, this algorithm is also good in other
regimes: (a) where the setting is stochastic but there are some adversarial
corruptions (a model proposed by Lykouris et al), and (b) a model (proposed by
Wei and Luo) where again the setting is stochastic but the means can be chosen
adversarially.

These are interesting results: they show the power of the Tsallis entropy as a
regularizer, and they avoid having to use special-purpose algorithms of the form
used earlier (e.g., ones that play one algorithm assuming the stochastic setting,
and then switch to an adversarial algorithm if it is likely this assumption is
violated).

The exposition, however, can be improved. There are minor mistakes, and moreover
there are some technical assumptions on the smaller results that the authors need
to clarify. These are listed below. I am happy to recommend acceptance, conditional
on these issues being clarified.

======================================

P2: "although experimentally the algorithm lags behind the modification of
 EXP3".  So far you have set a clear benchmark of studying the stochastic and
 adversarial regret. I would recommend that you stick with that, and not start
 talking about the experimental comparisons here. It muddies the issues here. If
 you want to talk about experimental compariso

P2: "any algorithm .... cannot simultaneously achieve neither the ... nor the
 ...."  this is difficult to read. You mean "no algorithm .... can
 simultaneously achieve either the ... nor the ...." or "both the ... and the
 ....". Please rephrase.

P2: "for the pseudo-regret": drop "the"

P3: "to anytime setting" -> "to THE anytime setting"

P3: "Wei and Luo (2018) are using logarithmic" : "Wei and Luo (2018) USE
 logarithmic". This also appears below where you say "Seldin and Lugosi (2017)
 are using entropic": change to "USE entropic".

P3: "looses" -> "loses".

P6: "As it has been" -> drop "it".

P6: "Note that the constant term does not influence the choice of w." And then
 at the end of the paragraph you repeat "Note that the linear terms do not
 influence the choice of w, since it is normalized." It is not clear which
 *choice* of w you mean --- I suppose it is the definition of w_t in Line 3 of
 the algorithm. ALso, remove the repetition.

P6 and elsewhere, what is the base of the log? Maybe say it somewhere. 

P7: Theorem 2 statement. What does "optimal arm i^* is unique" mean? Please give
 a mathematical definition of this concept. This is a crucial point for your
 proof, as far as I can see. 

 In your proof of Theorem 2, I would like you to emphasize where you use this
 unique best arm assumption. It is not mentioned anywhere in the proof. 

P7: Remark 3: I would prefer the journal version gives the required details of
 the paper, and not point back to the conference version of the same
 paper. Please make the paper self-contained.

P8: Remark 4: Such a speculative remark is very odd. I would recommend you use
 words like "We conjecture it can be removed." It emphasizes the speculative
 nature of this remark.

P8: "result seems to be transferable to the stochastic setting. However, we
 refrain from applying their techniques in this paper since it significantly
 complicates the proofs." Again, please either make a clear claim, or a clear
 conjecture, or something. The current statement is impossible to evaluate.

P8: "assymetric" -> "asymmetric". Please run a spell-checker.

P8: I think you are using "complete characterization" with some unusual way.
 Typically the phrase "complete characterization" means something giving an
 equivalent condition for when some condition holds. This is not the case here:
 you are giving an analysis for all values of alpha. Please do not use this
 term, it increases confusion. 

 This term is also used later in the paper, please change those too.

P9: Remark 8, "does not lead to optimal adversarial bounds", it would help to
 say "... bounds of $\sqrt{T}$ when $\alpha \neq 1/2$" or something like that.

P9: For blocks of mathematical derivations like this, it would help to give some
 explanations where appropriate.

P10: This explanation is useful, but it could use some help. For instance, in
 the last paragraph you say "basing it on a newly discovered self-bounding
 property of the regret". But then you don't say what this property is!

P11: Corollary 11: again the "unique arm" property, which is quite unclear.
 Please clearly (and mathematically) state what uniqueness means. Do Lykouris+
 and Gupta+ use this assumption? I did not manage to find such an assumption in
 their papers, so please clarify how you can compare to those results.

P12: "logarithmic". Why the quotes?

P15: "It is obtained by exploiting a negative contribution to the bound that
 previous work trivially bounded by 0." This is poorly phrased, say
 elaborate. Here is a quick suggestion "the previous work (whose?? Abernethy?
 Agarwal? someone else?)  bounded EXPRESSION by zero. We instead use the second
 part of Lemma 12, which can be better since the right side is negative". Of
 course, use the best phrasing possible.

P16: "The proof of the bound for the adversarial regime is equivalent". Pleadse
 clarify which bound you mean. You don't mean "equivalent", you mean "similar"?
 "Ommited" -> "Omitted". "We are again using Lemma 11," -> "We again use Lemma
 11".

P17: In the second block of math, you add in "0 <= REG - SUM + C" to the
 expression, but this cannot lead to the next line (since the REG terms will
 cancel on both sides). So you probably want to add in some other scalar times
 the above inequality, right? Clarify what you are doing here.
 
P19: First equation in Section 8.2, the hat should be on L not on the negative
sign.

